Topology in full QCD with 2 colours at finite temperature and density

We present preliminary results about topology and several other quantities at non-zero baryon density and finite temperature in full QCD with N_c=2.

==> heplat/heplat.txt <==
\\
Title: Topology in full QCD with 2 colours at finite temperature
and density
Authors: B. Alles (Milano-Bicocca), M. D'Elia (Genova), 
  M. P. Lombardo (Trento), M. Pepe (Paris)
Comments: LATTICE 2000(Finite Density), 4 pages, contains
  espcrc2.sty file and 7 eps figures.
\\
We present preliminary results about topology and several other
quantities at non-zero baryon density and finite temperature 
in full QCD with N_c=2.
\\

